Smooth and global Ising universal scaling functions

We describe a method for approximating the universal scaling functions for the Ising model in a field. By making use of parametric coordinates, the free energy scaling function has a polynomial series everywhere. Its form is taken to be a sum of the simplest functions that contain the singularities which must be present: the Langer essential singularity and the Yang--Lee edge singularity. Requiring that the function match series expansions in the low- and high-temperature zero-field limits fixes the parametric coordinate transformation. For the two-dimensional Ising model, we show that this procedure converges exponentially with the order to which the series are matched, up to seven digits of accuracy. To facilitate use, we provide Python and Mathematica implementations of the code at both lowest order (three digit) and high accuracy.

==> data/ghigh_caselle.dat <==
0	0
1	0.
2	-1.8452280782328385
3	0.
4	8.33370069297413
5	0.
6	-95.16881652232634
7	0.
8	1457.5474391179216
9	0.
10	-25883.955538425816
11	0.
12	503591.1494797519
13	0.
14	-1.0451949132136984e7

==> data/ghigh_numeric.dat <==
0	0	0
1	0	0
2	-1.8452280782328383543224451111407266223050636930197	0
3	0	0
4	8.33371175	5.e-9
5	0	0
6	-95.16897	0.000030000000000000004
7	0	0
8	1457.62	0.03
9	0	0
10	-25891.	2.
11	0	0
12	501999.99999999994	1000.
13	0	0
14	-1.04e7	100000.

==> data/ghigh_series_ours_2.dat <==
0	0
1	0
2	-1.8452280782328416
3	0
4	8.377514122546064
5	0
6	-96.52148911058097
7	0
8	1493.9976737243942
9	0
10	-26818.45130191777
11	0
12	526377.7118305506
13	0
14	-1.0966384870468803e7

==> data/ghigh_series_ours_6.dat <==
0	0
1	0
2	-1.8452280782328523
3	0
4	8.333711749926277
5	0
6	-95.16896371253469
7	0
8	1457.5503638974826
9	0
10	-25869.797578475864
11	0
12	501951.0982257904
13	0
14	-1.033917515714893e7

==> data/ghigh_series_ours_7.dat <==
0	0
1	0
2	-1.8452280782332555
3	0
4	8.333711749999702
5	0
6	-95.16895999449589
7	0
8	1458.9121603107942
9	0
10	-25946.385138413687
11	0
12	504818.9416671782
13	0
14	-1.0430469605636101e7

==> data/ghigh_series_ours_9.dat <==
0	0
1	0
2	-1.8452280782327282
3	0
4	8.333711750001072
5	0
6	-95.16896974826047
7	0
8	1459.2725052155863
9	0
10	-25965.218476929924
11	0
12	505499.83316880156
13	0
14	-1.045187965381806e7

==> data/glow_numeric.dat <==
0	0	0
1	-1.3578383417065954955689404918115757260029139678873	0
2	-0.04895328972027459583152078152770093436994169602824	0
3	0.038863932	3.0000000000000004e-9
4	-0.068362119	2.e-9
5	0.18388371	1.e-8
6	-0.65917	1.e-6
7	2.937665	3.e-6
8	-15.61	0.01
9	96.76	0.01
10	-679.	1.
11	5340.	10.
12	-46600.	100.
13	446000.	1000.
14	-4.66e6	10000.

==> data/glow_series_caselle.dat <==
0	0
1	-1.3595232308079763
2	-0.04655549169678349
3	0.03237211997439275
4	-0.04559719478179554
5	0.0896082623558699
6	-0.2143894700632707
7	0.584185898399437
8	-1.7457422693875277
9	5.58836650656107
10	-18.86651788362811
11	66.44778572365097
12	-242.23334827652096
13	908.6585949684338
14	-3491.621379722553

==> data/glow_series_numeric.dat <==
0	0
1	-1.3578383417065955
2	-0.04895328972
3	0.038863929
4	-0.068362121
5	0.18388371
6	-0.65917
7	2.937665
8	-15.61
9	96.76
10	-679
11	5340
12 -4.66e4
13 4.46e5
14 -4.66e6


==> data/glow_series_ours_0.dat <==
0	0
1	-1.3578383417064264
2	-0.048953289720276905
3	0.04203900654851618
4	-0.07968638965975453
5	0.2210651359799101
6	-0.7897713487895646
7	3.454140394202852
8	-17.9666739906593
9	108.71139878939219
10	-751.2716428061943
11	5840.849431039178
12	-50462.40811028459
13	479625.9758990522
14	-4.973515079991114e6


==> data/glow_series_ours_2.dat <==
0	0
1	-1.3578383417062967
2	-0.04895328972041035
3	0.040152590897806796
4	-0.07634150977872403
5	0.22553840411972031
6	-0.8705719288881231
7	4.0294426461487145
8	-21.503792136560655
9	130.1609902246785
10	-886.8731778001119
11	6762.939912929589
12	-57330.54580849964
13	536110.1451178609
14	-5.486439916757801e6

==> data/glow_series_ours_6.dat <==
0	0
1	-1.357838341706558
2	-0.04895328972070345
3	0.038863930625903244
4	-0.06836211971140452
5	0.1838836984300239
6	-0.6591714228830016
7	2.938563888747659
8	-15.659413828476081
9	97.6039830158417
10	-705.9286232118421
11	5933.433358981995
12	-58038.580008779725
13	653987.4117822968
14	-8.280938794522655e6

==> data/glow_series_ours_7.dat <==
0	0
1	-1.3578383417071378
2	-0.0489532896924505
3	0.03886393203689901
4	-0.06836211898279505
5	0.18388369990213202
6	-0.6591713989206053
7	2.9376650228981847
8	-15.651696905398756
9	97.8577984715495
10	-716.1239369346793
11	6152.590117383402
12	-61588.397522643165
13	699918.6378888936
14	-8.71835624553909e6

==> data/glow_series_ours_9.dat <==
0	0
1	-1.3578383417024313
2	-0.04895328971613733
3	0.0388639316052964
4	-0.06836211904794709
5	0.1838837094590417
6	-0.6591707116432696
7	2.9376647679815218
8	-15.623833160835598
9	96.763589131727
10	-689.9238514195464
11	5653.610746853456
12	-53230.65505745284
13	570382.8360084359
14	-6.804407421722733e6

==> data/h_series_ours_0.dat <==
1.194264963194592

==> data/h_series_ours_1.dat <==
1.1907835701428136
0.00037728391417978733

==> data/h_series_ours_11.dat <==
1.214393272822174
-0.05273064987326166
0.008883727103676594
-0.0025537341447320534
0.0008399537036591718
-0.0003153644475770552
0.00012430243293115955
-0.000050622612059302455
0.000019096772212687134
-6.254344843991693e-6
1.5127856900040928e-6
-2.1705271873950067e-7

==> data/h_series_ours_13.dat <==
1.216052897034861
-0.05534263532676231
0.00931122559993597
-0.0026766038079641284
0.0008832876989784387
-0.00033006310264245477
0.00012996139845047842
-0.000054042563537427465
0.000022256502399718895
-8.845708921241578e-6
3.1297601837248545e-6
-9.376551591313578e-7
2.0808980504472685e-7
-2.8397753577996223e-8

==> data/h_series_ours_15.dat <==
1.2182536499078902
-0.057959198810830115
0.009724404858496846
-0.002793025509200689
0.0009257841488780154
-0.0003462096280441135
0.000136707452706352
-0.00005708842101289734
0.00002406438526536309
-0.000010116684812067231
4.02489668311134e-6
-1.4759302186702083e-6
4.6869976199298243e-7
-1.2362971122991805e-7
2.395277731060772e-8
-2.9966678250653285e-9

==> data/h_series_ours_17.dat <==
1.212251340493743
-0.0523530167555239
0.008860427524252066
-0.0025589638412180436
0.0008385015029817995
-0.00031107117508570256
0.00012023527221922278
-0.00004997022103727043
0.000021350501885000878
-9.437718196563108e-6
3.864784788697439e-6
-1.273989119501118e-6
1.5195491915319592e-7
1.71751189731474e-7
-1.6224014850787834e-7
7.896300942913207e-8
-2.3589726100271115e-8
3.09868303529237e-9

==> data/h_series_ours_3.dat <==
1.2259004429187013
-0.013220793661435923
0.0016801514391593159
-0.0003003360422626248

==> data/h_series_ours_5.dat <==
1.1818294842515755
-0.019855176740193377
0.0037244523495905714
-0.001119145001532265
0.0002590259844633229
-0.00005788205332214332

==> data/h_series_ours_7.dat <==
1.205782494118247
-0.03461701515473744
0.00589418795107013
-0.0016881694263042597
0.0004920035461853192
-0.00015007393035590034
0.000035065139169507384
-6.1700418156322745e-6

==> data/h_series_ours_9.dat <==
1.198775831293701
-0.04059479384969661
0.007036251267882943
-0.0020678418013161228
0.0006698800465014351
-0.0002557658086350506
0.0000965436754550067
-0.0000353980265817867
9.782411560797595e-6
-1.7656701417747828e-6

==> data/phi_comparison.dat <==
2	0.0002955829708120028	0	0.0002625212059513826	0	0.000028239602411814224	2.e-12	0.00008275586984924158	2.e-11	0.00005011431128301583	1.e-10	0
3	0.00004906258666981245	0	0.00006482894953951934	0	0.000028531647414078987	2.e-12	6.68686237088878e-6	2.e-11	0.00001369543769757386	1.e-10	0
4	2.148412799218846e-6	0	2.603799919176364e-6	0	6.527516478171957e-7	2.e-12	8.371111562578692e-7	2.e-11	7.601714303177897e-7	1.e-10	0
5	7.595046134234451e-7	0	1.303033890176497e-6	0	8.262734071118327e-7	2.e-12	1.228725780497153e-8	2.e-11	3.3812614840688813e-7	1.e-10	0
6	6.932139018367423e-8	0	1.2168572560700142e-7	0	7.317986536192755e-8	2.e-12	1.1355372860760715e-8	2.e-11	4.499344289949237e-8	1.e-10	0

==> data/phi_numeric.dat <==
0	-1.1977333837979933945009722533796099588310156550205	0
1	-0.31881012489061	0
2	0.110886196683	2.e-12
3	0.01642689465	1.e-11
4	-0.00026399780000000003	1.e-10
5	-0.0005140526000000001	1.e-10
6	0.000208865	1.e-9
7	-0.000044819000000000006	1.e-9
8	3.1939999999999996e-7	1.e-9
9	4.309999999999999e-6	1.e-8
10	-1.99e-6	1.e-8

==> data/phi_series_ours_2.dat <==
0	-1.197437800827181
1	-0.3190726460965614
2	0.11091443628541181
3	0.016509650519849282
4	-0.0003141121112829187
5	-0.0005146254923651025
6	0.0002221366986115451
7	-0.00005010818239482555
8	-5.828936646513926e-7
9	5.746698725714958e-6
10	-2.317572453533117e-6
11	2.8319049007218993e-7
12	1.3282081081853632e-7
13	-7.401803626641128e-8
14	1.6095359608980834e-8

==> data/phi_series_ours_6.dat <==
0	-1.197733314476603
1	-0.3188102465763356
2	0.11088626986286532
3	0.016426906005372888
4	-0.00026404279344288684
5	-0.0005140260159366009
6	0.00020886534275493685
7	-0.000044828373716923474
8	3.2472263422728396e-7
9	4.312795231984893e-6
10	-1.989930723631579e-6
11	4.3398967612728695e-7
12	3.0343615844906865e-8
13	-6.741502699179006e-8
14	2.8695485833852726e-8

==> data/phi_series_ours_7.dat <==
0	-1.197738935630435
1	-0.3187962094560541
2	0.11087625555650156
3	0.01641554457215232
4	-0.0002313880662793329
5	-0.0005470602060848669
6	0.00022022744492094208
7	-0.000030545772578614825
8	-0.0000251582407208451
9	0.000022647316700275724
10	-4.5376459816374755e-6
11	-9.018693083452496e-6
12	0.000011784720873549033
13	-6.568183934648514e-6
14	-3.815096896634531e-7

==> data/phi_series_ours_9.dat <==
0	-1.1977308964821485
1	-0.31881789297902025
2	0.11089601302626526
3	0.01642300862533117
4	-0.0002696467837568495
5	-0.000504047944460891
6	0.00020288418772922178
7	-0.000046527087437412423
8	6.758456177269158e-6
9	-1.3591739593199971e-6
10	-3.971266342374754e-7
11	2.552648054600211e-6
12	-3.307244351589582e-6
13	2.196995226701064e-6
14	-3.409156647107724e-7

==> data/yl_comparison.dat <==
2	2.5824766344828554e-7	0.00005
3	7.646795701476972e-6	0.00005
4	5.935120440947461e-7	0.00005
5	0.0013932555059845142	0.00005
6	0.0005014284531485447	0.00005
7	0.0002780661068152446	0.00005
